Star cluster formation from giant molecular clouds in the Small Magellanic Cloud about 2 Gyr ago: their origin, structures, and kinematics

Recent observations have found that the age distribution of star clusters (SCs) in the Small Magellanic Cloud (SMC) shows a sharp peak around 2 Gyr ago. However, it is theoretically unclear what physical processes are responsible for such sudden formation of SCs in the SMC. Here we investigate whether massive SCs with initial masses more than $10^5$ $\text{M}_\odot$ can be formed during tidal interaction of the SMC with the Large Magellanic Cloud (LMC) about 2 Gyr ago, based on our new simulations, which include molecular hydrogen formation on dust grains and SC formation within giant molecular clouds (GMCs). We find that the formation of GMCs with masses more than $10^5$ $\text{M}_\odot$ can be dramatically enhanced due to the tidal force of the LMC-SMC interaction. We also find that gravitationally bound massive SCs can be formed within these GMCs, though their mean stellar densities ($10^4$ $\text{M}_\odot \text{pc}^{-3}$) are systematically lower than those of the genuine globular clusters (GCs). All simulated SCs have diffuse extended stellar envelopes that were formed from multiple merging of sub clusters within their natal GMCs. Furthermore, we find that some of the simulated SCs can have considerable global internal rotation and substructures surrounding them. Based on these simulation results, we discuss the origin of the observed diverse properties of SCs in the SMC and the physical roles of galaxy interaction in the formation of massive SCs from GMCs.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
